Collisional family structure within the Nysa-Polana complex

The Nysa-Polana complex is a group of low-inclination asteroid families in the inner main belt, bounded in semimajor axis by the Mars-crossing region and the Jupiter 3:1 mean-motion resonance. This group is important as the most likely source region for the target of the OSIRIS-REx mission, (101955) Bennu; however, family membership in the region is complicated by the presence of several dynamically overlapping families with a range of surface properties. The large S-type structure in the region appears to be associated with the parent body (135) Hertha, and displays an ($e_\text{P},a_\text{P}$) correlation consistent with a collision event near true anomaly of ~180 degrees with ejecta velocity $v_\text{ej} \sim 285$ m/s. The ejecta distribution from a collision with these orbital properties is predicted to have a maximum semimajor axis dispersion of $\delta a_{ej} = 0.005 \pm 0.008$ AU, which constitutes only a small fraction (7\%) of the observed semimajor axis dispersion, the rest of which is attributed to the Yarkovsky effect. The age of the family is inferred from the Yarkovsky dispersion to be $300^{+60}_{-50}$ My. Objects in a smaller cluster that overlaps the large Hertha family in proper orbital element space have reflectance properties more consistent with the X-type (135) Hertha than the surrounding S-type family. These objects form a distinct Yarkovsky "V" signature in ($a_\text{P},H$) space, consistent with a more recent collision, apparently also dynamically connected to (135) Hertha. The Nysa-Polana complex also contains a low-albedo family associated with (142) Polana (called "New Polana" by Walsh et al. 2013), and two other low-albedo families associated with (495) Eulalia. The second Eulalia family may be a high-$a_\text{P}$, low-$e_\text{P}$, low-$i_\text{P}$ component of the first Eulalia family-forming collision, possibly explained by an anisotropic ejection field.

==> Tables/summary_table.csv <==
{\scriptsize
| l | c | c c c c c c c c |
This work,Class,Ze77,Wi79,B89,Za95,C01,MD05,Wa13,M14
Hertha1,S,Hertha,W-160,Hertha,Nysa,Mildred,Mildred/Hertha,-,Burdett
Hertha2,X,-,-,-,-,-,Hertha,-,-
Polana,C,Nysa,W-24,Polana,Polana,Polana,McCuskey,New Polana,Polana
Eulalia1,C,",",",",",",Eulalia,-
Eulalia2,C,-,-,-,-,-,-,Iphigenia?,-

